Embedding right-angled Artin groups into graph braid groups

We construct an embedding of any right-angled Artin group $G(\Delta)$ defined by a graph $\Delta$ into a graph braid group. The number of strands required for the braid group is equal to the chromatic number of $\Delta$. This construction yields an example of a hyperbolic surface subgroup embedded in a two strand planar graph braid group.

==> corrections.txt <==
check references

Keywords:  right-angled Artin group, graph braid group, hyperbolic
surface subgroup

Mathematics Subject Classification:  Primary 20F36; Secondary
20F65,55R80

center images

delete references 11, 14

Figure 2:  remove horizontal line in center of picture

